Stochastic Distributed Optimization under Average Second-order Similarity: Algorithms and Analysis

We study finite-sum distributed optimization problems involving a master node and $n-1$ local nodes under the popular $\delta$-similarity and $\mu$-strong convexity conditions. We propose two new algorithms, SVRS and AccSVRS, motivated by previous works. The non-accelerated SVRS method combines the techniques of gradient sliding and variance reduction and achieves a better communication complexity of $\tilde{\mathcal{O}}(n {+} \sqrt{n}\delta/\mu)$ compared to existing non-accelerated algorithms. Applying the framework proposed in Katyusha X, we also develop a directly accelerated version named AccSVRS with the $\tilde{\mathcal{O}}(n {+} n^{3/4}\sqrt{\delta/\mu})$ communication complexity. In contrast to existing results, our complexity bounds are entirely smoothness-free and exhibit superiority in ill-conditioned cases. Furthermore, we establish a nearly matched lower bound to verify the tightness of our AccSVRS method.

==> similarity.txt <==
% \documentclass{article}
% \usepackage{microtype}
% \usepackage{fullpage}
% \usepackage{graphicx}
% \usepackage{hyperref}
% \newcommand{\theHalgorithm}{\arabic{algorithm}}
% \input{math_commands.tex}
% \usepackage[utf8]{inputenc} % allow utf-8 input
% \usepackage[T1]{fontenc}    % use 8-bit T1 fonts
% \usepackage{url}            % simple URL typesetting
% \usepackage{booktabs}       % professional-quality tables
% \usepackage{amsfonts}       % blackboard math symbols
% \usepackage{nicefrac}       % compact symbols for 1/2, etc.
% \usepackage{microtype}      % microtypography
% \usepackage{mathrsfs}
% \usepackage{multirow}
% \usepackage{algorithm}
% \usepackage{algorithmic}
% \usepackage{adjustbox}
% \usepackage{bbm}
% \usepackage{bm}
% \usepackage{color}
% \usepackage{mathrsfs}
% \usepackage{amsmath} %数学公式
% \usepackage[numbers]{natbib}
% % \usepackage{longtable}
% \usepackage{float}
% \usepackage{diagbox}
% \usepackage{subcaption}
% \usepackage{amssymb}
% %\usepackage{refcheck}
% \usepackage[dvipsnames]{xcolor}
% \usepackage{enumitem}
% % \theoremstyle{plain}
% \newtheorem{thm}{Theorem}[section]
% \newtheorem{defn}[thm]{Definition}
% \newtheorem{lemma}[thm]{Lemma}
% \newtheorem{assume}{Assumption}
% \newtheorem{remark}[thm]{Remark}
% \newtheorem{corollary}{Corollary}
% \newtheorem{prop}{Proposition}
% \newtheorem{problem}{Problem}
% \newenvironment{proof}{Proof:}{\hfill$\square$}
% \usepackage[toc,page]{appendix}
% \setlength{\parindent}{0pt}
% \usepackage{tikz}
% \usepackage{blkarray}
% \usepackage{threeparttable}
% \usepackage{makecell}

% \usepackage{colortbl}
% \definecolor{bgcolor}{rgb}{0.8,1,1}
% \definecolor{bgcolor2}{rgb}{0.8,1,0.8}

% \newcommand{\norm}[1]{\left\|#1\right\|}
% \newcommand{\rom}[1]{(\romannumeral #1)}
% \def\diag{\mathrm{diag}}
% \newcommand{\dotprod}[1]{\left\langle #1\right\rangle}
% \def\tf{{\tilde{f}}}
% \def\tg{{\tilde{g}}}
% \newcommand{\indicator}[1]{\mathbbm{1}_{\{ #1 \}}}

% \newcommand{\dachao}[1]{{\color{red}{[Dachao: #1]}}}
% \newcommand{\myred}[1]{{\color{red} #1}}
% \newcommand{\myblue}[1]{{\color{blue} #1}}
% \newcommand{\hyz}[1]{{\color{red}{[Hyz: #1]}}}

% \begin{document}
% \title{Convergence of Finite-sum Problem under Second-order Similarity}
% \author{Dachao Lin \ Haishan Ye}
% \maketitle
	
\section{Problem Formulation}
We consider distributed optimization of the classical finite-sum objective:
\[ \min_{x \in \sR^d} f(x):= \frac{1}{n}\sum_{i=1}^{n} f_i(x). \]
Such an objective can be viewed as federated Learning or centralized optimization with local clients $f_i$s and a master node, e.g., $f_1$. 
Our main purpose of this paper is to provide methods for solving the above problem using client sampling \cite{khaled2022faster} and
under the following assumption:
\begin{assume}\label{ass:sc}
	The function $f$ is $\mu$-strongly convex, i.e., 
	\begin{equation}\label{eq:sc}
	f(y) \geq f(x) + \dotprod{\nabla f(x),y-x} +\frac{\mu}{2} \norm{y-x}^2, \forall x,y  \in \sR^d.
	\end{equation}
 \end{assume}

 \begin{assume}\label{ass:sm}
	The master node function $f_1$ is $L$-smooth, i.e.,
	\begin{equation}\label{eq:sm}
	f_1(y) \leq f_1(x)+ \dotprod{\nabla f_1(x),y-x} + \frac{L}{2} \norm{y-x}^2, \forall x,y  \in \sR^d.
	\end{equation}
\end{assume}

\begin{assume}[Second-order similarity(SS)]\label{ass:sos}
	The functions $f_i$ and $f$ satisfy average second-order similarity(AveSS):
	\begin{equation}\label{eq:avess}
	\text{(AveSS)} \quad \frac{1}{n} \sum_{i=1}^n \norm{\left[\nabla [f_i-f](x)- \nabla [f_i-f](y)\right]}^2 \leq \delta^2 \norm{x-y}^2, \forall x, y \in \sR^d.
	\end{equation}
	Meanwhile, the master node function $f_1$ satisfies second-order similarity(SS):
	\begin{equation}\label{eq:ss}
	\text{(SS)} \quad \norm{\left[\nabla [f_1-f](x)- \nabla [f_1-f](y)\right]}^2 \leq \delta^2 \norm{x-y}^2, \forall x, y \in \sR^d.
	\end{equation}
\end{assume}
NOTE: average $\delta$-smooth means $\delta$-second-order similarity, component $\delta$-smooth means component $\sqrt{2}\delta$-second-order similarity.
Assumption \ref{ass:sos} is a common assumption in distributed optimization \cite{kovalev2022optimal}, and we mainly care about the communication complexity instead of gradient complexity since the cost of communication is often much
higher than the cost of local computation, as \citet{kairouz2021advances} state: ``It is now well-understood
 that communication can be a primary bottleneck for federated learning.''

Generally, we are interested in the case $L\gg \delta\gg\mu$.

\section{Notation}
We adopt $\norm{\cdot}$ as the standard L2 norm.

\section{Related Algorithms}
\subsection{Deterministic Algorithms}
\begin{enumerate}
	\item DANE and SONATA(simplified):
	\begin{eqnarray}
	x_{k+1,i} &=& \mathop{\arg\min}_{x \in \sR^d} f(x_k) + \dotprod{\nabla f(x_{k}), x-x_{k}} + D_{\color{red}{f_i+\frac{\alpha}{2}\norm{\cdot}^2}}(x,x_k), \forall i \in [n], \label{eq:sonata}  \\
	x_{k+1} &=& \frac{1}{n} \sum_{i=1}^n x_{k+1,i}.
	\end{eqnarray}
	Note that by the second-order similarity condition, we can apply relative smooth/sc-convex defined in \citet{lu2018relatively}, once $\alpha \geq \delta$:
	\begin{equation}\label{eq:sos-1}
	\frac{\mu}{\mu + (\delta+\alpha)}\left(\nabla^2 f_i(x) + \alpha \mI_d\right) \preceq \nabla^2 f(x) \preceq \left(\nabla^2 f_i(x) + \alpha \mI_d\right), \ \kappa = 1+\frac{\delta+\alpha}{\mu}, \forall i \in [n]
	\end{equation}
	\begin{remark}
		Indeed, Eq.~\eqref{eq:sonata} with a fixed $i$ is enough to give the same rate!
	\end{remark}
	\item Accelerated Extragradient:
	\begin{eqnarray}
	x_k^g &=& \tau x_k + (1-\tau) x_k^f, \\
	x_{k+1}^f &=& \mathop{\arg\min}_{x \in \sR^d} f(x_k^g) + \dotprod{\nabla f(x_k^g), x-x_k^g} + D_{\color{red}{f_1+ \delta \norm{\cdot}^2}}(x,x_k^g), \\
	x_{k+1} &=& x_k + \eta \mu(x_{k+1}^f-x_k)-\eta \nabla f(x_{k+1}^f).
	\end{eqnarray}
	Noting that by the second-order similarity condition,
	\begin{equation}\label{eq:sos-2}
	\frac{\mu}{\mu + 3\delta}\left(\nabla^2 f_1(x) + 2\delta \mI_d\right) \preceq \nabla^2 f(x) \preceq \left(\nabla^2 f_1(x) + 2\delta \mI_d \right), \ \kappa = 1+\frac{3\delta}{\mu}.
	\end{equation}
	
	\begin{remark}
		Indeed, the proof does not need each $f_i$ is convex (since we already have $f_i$ is $-\delta$ convex), and only needs assumption SS for $f_1(\cdot)$.
		\textcolor{red}{Optimal Rate in deterministic algorithms: $\tilde{\gO}\left(\sqrt{\frac{\delta}{\mu}}\right)$.}
	\end{remark}
\end{enumerate}

\subsection{Random Algorithms}
\begin{enumerate}
	\item SVRG (not applicable):
	\begin{eqnarray*}
	x_{k+1} &=& \mathop{\arg\min}_{x \in \sR^d} f_i(x_k) + \dotprod{\nabla f_i(x_k)-\left[\nabla f_i(w_k)-\nabla f(w_k)\right], x-x_k} + \textcolor{red}{\frac{1}{2\eta} \norm{x- x_k}^2}, \\
	w_{k+1} &=& \begin{cases}
	x_k, \ w.h. \ p, \\
	w_k, \ w.h. \ 1-p.
	\end{cases}, \ i \sim \text{Unif}([n]).
	\end{eqnarray*}
	\item Bregman SVRG:
	\begin{eqnarray*}
		g_k &=& \nabla f_i(w_k)-\nabla f(w_k), \\
		x_{k+1} &=& \mathop{\arg\min}_{x \in \sR^d} f_i(x_k) + \dotprod{\nabla f_i(x_k)-g_k, x-x_k} + \frac{1}{\eta} D_{\color{red}{f_1 + \delta \norm{\cdot}^2}}(x,x_k), \ i \sim \text{Unif}([n]) \\
		w_{k+1} &=& \begin{cases}
		x_k, \ w.h. \ p, \\
		w_k, \ w.h. \ 1-p.
		\end{cases}
	\end{eqnarray*}
	Noting that by the second-order similarity condition,
	\begin{equation}\label{eq:sos-3}
	\forall i \in [n], \frac{\mu}{\mu + 4\delta}\left(\nabla^2 f_1(x) + 2\delta \mI_d\right) \preceq \nabla^2 f_i(x) \preceq \left(\nabla^2 f_1(x) + 2\delta \mI_d\right), \ \kappa_{f/h} = 1+\frac{4\delta}{\mu}.
	\end{equation}
	(here we further need each $f_i$ is $\mu$-strongly convex) and 
	\[ \left(\mu+2\delta\right) \mI_d \preceq \nabla^2 f_1(x) + 2\delta \mI_d \preceq \left(L+2\delta\right) \mI_d, \ \kappa_h = 1+\frac{L-\mu}{2\delta}. \]
	So we can use base function $h(x):= f_1(x)+\delta\norm{x}^2$.
	Following \cite[Corollary 3]{dragomir2021fast}, if additionally $\nabla^2 h^*(x)$ is Lipschitz continuous, we get asymptotically, for all $k \geq 0$,
	\[ \E f(x_{k+1}) \leq \left(1-\min\left\{ \frac{1}{8G_k} \cdot \frac{\mu}{\mu+4\delta}, \frac{1}{2n}\right\}\right)f(x_k). \]
	with 
	\[ \E G_k \leq 1+ \gO\left(1-\min\left\{\frac{1}{8\kappa_h\kappa_{f/h}}, \frac{1}{2n} \right\}\right)^k. \]
	\item SVRP:
	\begin{eqnarray*}
	g_k &=& \nabla f_i(w_k)-\nabla f(w_k), \\
	x_{k+1} &=& \mathop{\arg\min}_{x \in \sR^d} \left[f_i(x_k) + \dotprod{\nabla f_i(x_k)-g_k, x-x_k} \right]+ D_{\color{red}{f_i + \frac{1}{2\theta}\norm{\cdot}^2}}(x,x_k), \ i \sim \text{Unif}([n]) \label{eq:svrg-1}\\
	w_{k+1} &=& \begin{cases}
	x_{k}, \ w.p. \ p, \\
	w_k, \ w.p. \ 1-p.
	\end{cases}
	\end{eqnarray*}
	The mean step actually is 
	\begin{eqnarray*}
		x_{k+1} &=& \mathop{\arg\min}_{x \in \sR^d} \left[f_i(x_k) + \dotprod{\nabla f_i(x_k)-[\nabla f_i(w_k)-\nabla f(w_k)], x-x_k} \right]+ D_{\color{red}{f_i + \frac{1}{2\theta}\norm{\cdot}^2}}(x,x_k) \\
		&=& \mathrm{prox}_{\theta f_i} \left(x_k+\theta [\nabla f_i(w_k)-\nabla f(w_k)]\right)
	\end{eqnarray*}

	Under $\theta = \Theta\left(\frac{\mu}{\delta^2}\right)$, the rate is $\tilde{\gO}\left(n+\frac{\delta^2}{\mu^2}\right)$,
	hence Catalyst SVRP: $\tilde{\gO}\left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}\right)$.

	The important step in the proof of SVRP:
	\begin{align*}
	\E_k \norm{x_{k+1}-x_*}^2 &= \E_k\norm{\mathrm{prox}_{\theta f_i}\left( x_k+ \theta g_k \right)-\mathrm{prox}_{\theta f_i}\left(x_*+\theta \nabla f_i(x_*)\right)}^2 \\
	&\leq \E_k\frac{1}{(1+\theta\mu)^2}\norm{x_k- x_*+\theta g_k - \theta \nabla f_i(x_*)}^2 \\
	&= \E_k \frac{1}{(1+\theta\mu)^2}\norm{x_k-x_*}^2 + \frac{\theta^2}{(1+\theta\mu)^2} \norm{\left[\nabla (f_i-f)(w_k)-\nabla (f_i-f)(x_*)\right] }^2 \\ &\leq \frac{1}{(1+\theta\mu)^2}\norm{x_k-x_*}^2+\frac{\theta^2\delta^2}{(1+\theta\mu)^2}\norm{w_k-x_*}^2.
	\end{align*}
	\begin{remark}
		The first step in proof additionally needs each $f_i$ be $\mu$-strongly convex, and only AveSS is needed.
	\end{remark}
\end{enumerate}

\section{New results}
\subsection{No acceleration version}
\begin{algorithm}[t]
	\caption{Loopless SVRS}
	\begin{algorithmic}[1]\label{algo:ll-svrs}
		\STATE \textbf{Input:} $x_0 = w_0 \in\sR^d$
		\STATE \textbf{Parameters:} $p \in (0, 1), \theta>0, T \in \{0,1,\dots\}$
		\FOR{$ k = 0,1,2,\dots, T$}
		\STATE Sample $i_k \sim \text{Unif}([n])$
		\STATE $x_{k+1} \approx \mathop{\arg\min}_{x \in \sR^d} A_{\theta}^k(x):=\dotprod{\nabla f_{i_k}(x_k)-[\nabla f_{i_k}(w_k)-\nabla f(w_k)], x-x_k} + D_{\color{red}{f_1 + \frac{1}{2\theta}\norm{\cdot}^2}}(x,x_k)$
		\STATE $w_{k+1} = \begin{cases}
		x_{k+1}, & w.p. \quad p, \\
		w_k, & w.p. \quad 1-p.
		\end{cases}$
		\ENDFOR
		\STATE \textbf{Output:} $w_K$
	\end{algorithmic}
\end{algorithm}

We show the convergence under the function gap of the Stochastic Variance-Reduced Sliding(SVRS) method as well as its equivalent loopless version(Loopless SVRS), which actually has a slight difference with SVRP given by \citet{khaled2022faster}.
The only difference is that we adopt a fixed proximal function $f_1$ instead of $f_{i_k}$ as SVRP.
The insight follows from \citet{kovalev2022optimal} that reformulate the objective as $f(x)=[f(x)-f_1(x)]+f_1(x)$, which exploits function similarity via preconditioning and employs gradient-sliding techniques to skips gradient computations.
\begin{remark}
	In Algorithm SVRS, $f_1$ can be replaced by any other fixed client $f_k, k \in [n]$ and the assumptions related to $f_1$ also need to stick to $f_k$ instead of $f_1$. The index $i_k$ should be random in each step.
	The following proof does not need each $f_i$ is $\mu$-strongly-convex, even non-convexity is fine, but we need Assumption SS for $f_1(\cdot)$(or another fixed index) and AveSS.
\end{remark}

The algorithm
applied to the distributed system can be described as follows. 
\begin{enumerate}
	\item At the beginning or $w_k$ is updated, then the server (corresponding to $f_1$) sends $w_k$ to all workers. The $i$-th worker($i\in [n], i\neq 1$) computes $\nabla f_{i}(w_{k})$and sends it back to the server. 
	After collecting
all $\nabla f_i(w_k)$s, the server builds $\nabla f(w_k)$. 
	Hence, the communication complexity in this case is $2(n-1)$.
	\item If $w_{k}$ is not updated, i.e., $w_{k}=w_{k-1}$, the server only sends $x_k$ to the current chosen worker $i_k$. The $i_k$-th worker computes $\nabla f_{i_k}(x_k)$ and sends it back to the server. Then the server solves (inexactly) the local
problem (line 5 in Algorithm \ref{algo:ll-svrs}) to get an inexact solution $x_{k+1}$.
	Hence, the communication complexity in this case is $2$ (unrelated to $w_k$).
\end{enumerate}
Thus, in expectation, the communication complexity in one iteration is $2p(n-1)+2=2(pn-p+1) \leq 2(pn+1)$. Generally, we set $p=\frac{1}{n}$, thus the communication complexity in expectation is constant $4$.

Now we show the convergence rates of SVRS method.
The main technique we apply is using the following divergence to replace the standard norm.
Denote $h(x):=  f_1(x)+\frac{1}{2\theta}\norm{x}^2-f(x)$. 
Noting that by assumption SS for $f_1(\cdot)$, we get if $\theta\delta \leq 1$, then
\begin{equation}\label{eq:tf-2}
0 \preceq \frac{1-\theta\delta}{\theta} I \stackrel{\eqref{eq:ss}}{\preceq} \nabla^2 h(x) \stackrel{\eqref{eq:ss}}{\preceq} \frac{1+\theta\delta}{\theta} I.
\end{equation}
Thus, we have that
\begin{equation}\label{eq:div-con}
0 \leq \frac{1-\theta\delta}{2\theta} \norm{x-y}^2 \leq D_{h}(x,y) \leq \frac{1+\theta\delta}{2\theta} \norm{x-y}^2.
\end{equation}
Once $\theta\delta \approx 0$, we can see $h(\cdot)$ is nearly a scaling standard norm, since its condition number related to $\norm{\cdot}$ is $\frac{1+\theta\delta}{1-\theta\delta} \approx 1$.
Next, we apply $h(\cdot)$ to see the one step update variation of loopless SVRP method:

\begin{lemma}[Similar as {\citet[Lemma 1]{kovalev2022optimal}}]\label{lemma:one-step}
	In the step $k$ of Algorithm \ref{algo:ll-svrs}, if $\delta\theta \leq 1/2$, then the following inequality holds for all $x \in \sR^d$ that is independent to index $i_k$:
	\begin{equation}\label{eq:lemma-2}
	\begin{aligned}
	\E_k [f(x_{k+1})-f(x)] \leq \ & \E_k D_{h}(x,x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(x,x_{k+1}) + \frac{2\theta^2\delta^2}{(1-\theta\delta)^2} D_h(w_k, x_k) \\
	&+\frac{2+\mu\theta}{2\mu} \left[\norm{\nabla A_{\theta}^k(x_{k+1})}^2-\frac{\mu}{20\theta}\norm{x_k-\mathop{\arg\min}A_{\theta}^{k}(x)}^2 \right].
	\end{aligned}
	\end{equation}
\end{lemma}
\begin{proof}
	When $\theta \delta \leq 1$, $A_{\theta}^k(x)$ is a convex function by Assumption SS for $f_1(\cdot)$, and 
	\begin{equation}\label{eq:grad-A1}
	\begin{aligned}
		\nabla A_{\theta}^k(x) &= \frac{x-x_k}{\theta} + \nabla f_1(x) - \nabla f_1(x_k) + \nabla f_{i_k}(x_k)-[\nabla f_{i_k}(w_k)-\nabla f(w_k)] \\
		&= f(x) + \nabla h(x) - \nabla h(x_k) + \nabla (f_{i_k}-f)(x_k)- \nabla (f_{i_k}-f)(w_k).
	\end{aligned}
	\end{equation}
	Beginning from the strongly-convexity of function $f(\cdot)$, we get 
	\begin{eqnarray*}
		&& \E_k [f(x_{k+1})-f(x)] \leq \E_k \dotprod{x-x_{k+1}, -\nabla f(x_{k+1})} - \frac{\mu}{2}\norm{x_{k+1}-x}^2 \\
		&\stackrel{\eqref{eq:grad-A1}}{=}& \E_k \dotprod{x-x_{k+1}, \nabla h(x_{k+1})-\nabla h(x_{k})} +\dotprod{x-x_{k+1}, \nabla (f_{i_k}-f)(x_{k})-\nabla (f_{i_k}-f)(w_k)} \\
		&&- \dotprod{x-x_{k+1}, \nabla A_{\theta}^k(x_{k+1})} - \frac{\mu}{2}\norm{x-x_{k+1}}^2  \\
		&\stackrel{\rom{1}}{=}& \E_k D_{h}(x,x_k)-D_{h}(x,x_{k+1})-D_{h}(x_{k+1},x_k) +\dotprod{\textcolor{red}{x_k}-x_{k+1}, \nabla (f_{i_k}-f)(x_{k})-\nabla (f_{i_k}-f)(w_k)}\\
		&&-\dotprod{x-x_{k+1}, \nabla A_{\theta}^k(x_{k+1})} - \frac{\mu}{2}\norm{x_{k+1}-x}^2 \\
		&\leq& \E_k D_{h}(x,x_k)-D_{h}(x,x_{k+1})-D_{h}(x_{k+1},x_k) +\norm{x_{k+1}-x_k} \cdot \norm{\nabla (f_{i_k}-f)(x_{k})-\nabla (f_{i_k}-f)(w_k)} \\
		&&+ \left[\frac{\mu}{4}\norm{x_{k+1}-x}^2 + \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2\right] - \frac{\mu}{2}\norm{x_{k+1}-x}^2 \\
		&\stackrel{\eqref{eq:div-con}}{\leq}& \E_k D_{h}(x,x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right)
		D_{h}(x,x_{k+1}) - \frac{1-\theta\delta}{2\theta} \norm{x_{k+1}-x_k}^2 \\
		&&+ \norm{x_{k+1}-x_k} \cdot \norm{\nabla (f_{i_k}-f)(x_{k})-\nabla (f_{i_k}-f)(w_k)} + \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2 \\
		&\leq& \E_k D_{h}(x,x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(x,x_{k+1}) + \frac{\theta}{1-\theta\delta}\norm{\nabla (f_{i_k}-f)(x_{k})-\nabla (f_{i_k}-f)(w_k)}^2 \\
		&&- \frac{1-\theta\delta}{4\theta} \norm{x_{k+1}-x_k}^2 + \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2 \\
		&\stackrel{\eqref{eq:avess}}{\leq}& \E_k D_{h}(x,x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(x,x_{k+1}) + \frac{\theta\delta^2}{1-\theta\delta}\norm{x_k-w_k}^2 - \frac{1-\theta\delta}{4\theta} \norm{x_{k+1}-x_k}^2 + \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2 \\
		&\stackrel{\eqref{eq:div-con}}{\leq}& \E_k D_{h}(x,x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(x,x_{k+1}) + \frac{2\theta^2\delta^2}{(1-\theta\delta)^2} D_h(w_k, x_k) - \frac{1-\theta\delta}{4\theta} \norm{x_{k+1}-x_k}^2 + \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2.
	\end{eqnarray*}
	where $\rom{1}$ uses Eq.~\eqref{eq:div-eq} and $\E_{i_k}\dotprod{x_k-x, \nabla (f_{i_k}-f)(x_{k})-\nabla (f_{i_k}-f)(w_k)}=0$ since $x_k-x$ is independent to $i_k$.
	Next we show the error analysis if the approximate solution, i.e., $\norm{\nabla A_{\theta}^k(x_{k+1})} \neq 0$ is allowed.
	Let $\hat{x}_{k+1} \in \mathop{\arg\min} A_{\theta}^k(x)$, i.e., $\nabla A_{\theta}^k(\hat{x}_{k+1})=0$.
	Since $A_{\theta}^k(x)$ is $\frac{1}{\theta}-\delta+\mu$-strongly-convex and $\delta\theta \leq 1/2$, we can further bound the last two terms as  
	\begin{eqnarray*}
		&&-\frac{1-\theta\delta}{4\theta} \norm{x_{k+1}-x_k}^2 + \frac{1}{\mu} \norm{\nabla A_{\theta}^k(x_{k+1})}^2 \leq \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2 -\frac{1}{8\theta} \norm{x_{k+1}-x_k}^2 \\
		&\leq& \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2 + \frac{1}{8\theta} \norm{x_{k+1}-\hat{x}_{k+1}}^2-\frac{1}{16\theta}\norm{\hat{x}_{k+1}-x_k}^2 \\
		&\leq& \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2 + \frac{\theta}{8(1-(\delta-\mu)\theta)^2} \norm{\nabla A_{\theta}^k(x_{k+1})-\nabla A_{\theta}^k(\hat{x}_{k+1})}^2-\frac{1}{16\theta}\norm{\hat{x}_{k+1}-x_k}^2 \\
		&\leq& \frac{1}{\mu}\norm{\nabla A_{\theta}^k(x_{k+1})}^2 +\frac{\theta}{2} \norm{\nabla A_{\theta}^k(x_{k+1})}^2-\frac{1}{16\theta}\norm{x_k-\hat{x}_{k+1}}^2 \\
		&=& \frac{2+\mu\theta}{2\mu} \left[ \norm{\nabla A_{\theta}^k(x_{k+1})}^2-\frac{\mu}{8\theta(2+\mu\theta)}\norm{x_k-\mathop{\arg\min}A_{\theta}^{k}(x)}^2 \right] \\
		&\leq& \frac{2+\mu\theta}{2\mu} \left[ \norm{\nabla A_{\theta}^k(x_{k+1})}^2-\frac{\mu}{20\theta}\norm{x_k-\mathop{\arg\min}A_{\theta}^{k}(x)}^2\right].
	\end{eqnarray*}
	Therefore, Eq.~\eqref{eq:lemma-2} is proved.
\end{proof}	

\begin{thm}
	Consider SVRS with the following hyperparameters $\theta = \frac{1}{4\delta\sqrt{n}}, p=\frac{1}{n}$,
	and each $x_{k+1}$ satisfies
	\begin{equation}\label{eq:cond-app1}
	\norm{\nabla A_{\theta}^k(x_{k+1})}^2 \leq \frac{\mu}{20\theta} \norm{x_k-\mathop{\arg\min}A_{\theta}^{k}(x)}^2, \forall k \geq 0.
	\end{equation}
	Then for any $\epsilon>0$, when 
	\[ k \geq K := \max\left\{2n, \frac{11\delta}{\mu}\sqrt{n}\right\}\log\frac{3\left(1+\frac{\delta}{\mu\sqrt{n}}\right)[f(x_0)-f(x_*)]}{\epsilon},\]
	i.e., after $\tilde{\gO}(n+\frac{\delta}{\mu}\sqrt{n})$ communications, we have the estimate for the function value to the solution $x_*$:
	\[ \E f(w_k)-f(x_*) \leq \epsilon. \]
\end{thm}

\begin{proof}
	Choosing $x=x_*$ and $x=w_k$ in Eq.~\eqref{eq:lemma-2}, we get
	\[ \E_k [f(x_{k+1})-f(x_*)] \leq \E_k D_{h}(x_*, x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(x_*, x_{k+1}) + \frac{2\theta^2\delta^2}{(1-\theta\delta)^2} D_h(w_k, x_k). \]
	\[ \E_k [f(x_{k+1})-f(w_k)] \leq \E_k D_{h}(w_k,x_k)- \left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(w_k,x_{k+1}) + \frac{2\theta^2\delta^2}{(1-\theta\delta)^2} D_h(w_k, x_k). \]
	Adding both inequalities together and noting that 
	\[ \E_k D_h(w_{k+1}, x_{k+1}) = (1-p) \E_k D_h(w_{k}, x_{k+1}), \quad \E_k f(w_{k+1}) = \E_k (1-p)f(w_k)+pf(x_{k+1}), \]
	we could obtain 
	\begin{align*}
		&\E~\frac{2}{p}\left[f(w_{k+1})-(1-p)f(w_k)\right]-f(w_k)-f(x_*) \\
		&\leq \E D_{h}(x_*, x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right)D_{h}(x_*,x_{k+1})
		+ \left(1+\frac{4\theta^2\delta^2}{(1-\theta\delta)^2}\right) D_{h}(w_k, x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right)D_{h}(w_k,x_{k+1}) \\
		&\leq \E D_{h}(x_*, x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right)D_{h}(x_*,x_{k+1})
		+ \left(1+\frac{4\theta^2\delta^2}{(1-\theta\delta)^2}\right) D_{h}(w_k, x_k)-\frac{1}{1-p}D_{h}(w_{k+1},x_{k+1}).
	\end{align*}
	Rearranging the terms, we get
	\begin{eqnarray*}
		&&\E [f(w_{k+1})-f(x_*)] + \frac{p}{2} \left(1+\frac{\mu\theta/2}{1+\theta\delta}\right)D_{h}(x_*,x_{k+1}) + \frac{p}{2(1-p)}D_{h}(w_{k+1}, x_{k+1}) \\
		&\leq& \E (1-\frac{p}{2})[f(w_k)-f(x_*)]+ \frac{p}{2}D_{h}(x_*, x_k) + \frac{p}{2}\left(1+\frac{4\theta^2\delta^2}{(1-\theta\delta)^2}\right)D_{h}(w_k, x_k).
	\end{eqnarray*}
	Denote 
	\[ \Phi_k = \E [f(w_{k})-f(x_*)] + \frac{p}{2} \left(1+\frac{\mu\theta/2}{1+\theta\delta}\right)D_{h}(x_*,x_{k}) + \frac{p}{2(1-p)}D_{h}(w_{k}, x_{k}). \]
	Then we obtain
	\[ \E\Phi_{k+1} \leq \max\left\{1-\frac{p}{2}, 1-\frac{\mu\theta}{2(1+\theta\delta)+\mu\theta}, \left(1+\frac{4\theta^2\delta^2}{(1-\theta\delta)^2}\right)(1-p) \right\}\E\Phi_k. \]
	Now we choose $\theta\delta = \sqrt{p}/4 \leq 1/4$, we get
	\[ \E \Phi_{k+1} \leq \max\left\{1-\frac{p}{2}, 1-\frac{4\mu\theta}{11}, 1-\frac{5p}{9} \right\}\E\Phi_k \leq\max\left\{1-\frac{p}{2}, 1-\frac{\mu\sqrt{p}}{11\delta} \right\} \E \Phi_k. \]
	Choosing $p=1/n$ and noting that
	\begin{align*}
		\Phi_0 &= f(w_0)-f(x_*) + \frac{p}{2} \left(1+\frac{\mu\theta/2}{1+\theta\delta}\right)D_{h}(x_*,x_0) \leq f(x_0) - f(x_*) + \frac{p}{2} \left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) \frac{1+\theta\delta}{2\theta} \norm{x_*-x_0}^2 \\
		&\leq f(x_0) - f(x_*) + \frac{p}{2} \left(\frac{5}{8\theta}+\frac{\mu}{4}\right) \norm{x_0-x_*}^2 \leq f(x_0) - f(x_*) + \frac{p}{2} \left(\frac{5}{4\mu\theta}+\frac{1}{2}\right) [f(x_0) - f(x_*)] \\
		&\leq 3\left(1+\frac{\delta}{\mu\sqrt{n}}\right)[f(x_0) - f(x_*)],
	\end{align*}
	we finally get
	\[ \E f(w_{k})-f(x_*) \leq \E \Phi_{k} \leq \left(\max\left\{1-\frac{1}{2n}, 1-\frac{\mu}{11\delta\sqrt{n}} \right\}\right)^k \cdot 3\left(1+\frac{\delta}{\mu\sqrt{n}}\right)[f(x_0)-f(x_*)]. \]
\end{proof}

\begin{remark}
	\citet[Theorem 2]{khaled2022faster} only applied to distance to the optimal point: $\norm{x_k-x_*}^2$, which can also be derived by our results from the strongly-convex property: $f(x)-f(x_*) \geq \frac{\mu}{2}\norm{x-x_*}^2$. However, the reverse is not applicable since we do not want to bring the smoothness of $f(\cdot)$ to the final communication complexity, or the smoothness of $f$ can be very large.
\end{remark}

\subsection{Acceleration}
Before giving the accelerated version of SVRS, we first show similar variation under one step loop version $\mathrm{SVRS}(f,w_0,\theta,p)$(Algorithm \ref{algo:l-svrs}).
\begin{lemma}\label{lemma:one-step-loop}
	Let $w^+ = \mathrm{SVRS}(f,w_0,\theta,p)$ with $\theta = \frac{\sqrt{p}}{4\delta}$ and Eq.~\eqref{eq:cond-app1} is satisfied in each step, then for all $x \in \sR^d$ that is independent to indices $i_1,i_2,\dots,i_T$ in Algorithm $\mathrm{SVRS}(f,w_0,\theta,p)$, we have that
	\begin{equation}\label{eq:svrs-one}
	\E_k [f(w^+)-f(x)] \leq p\dotprod{x-w_0, \nabla h(w^+)-\nabla h(w_0)}-\frac{7p}{9} D_h(w_0, w^+) - \frac{\mu\theta/2}{1+\theta\delta} D_{h}(x,w^+).
	\end{equation}
\end{lemma}
\begin{proof}
	By Lemma \ref{lemma:one-step}, and noting that $w_k$ is always $w_0$ in the loop os $\mathrm{SVRP}(f,w_0,\theta,p)$, we get
	\[ \E_k [f(x_{k+1})-f(x)] \leq  \E_k D_{h}(x,x_k)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(x,x_{k+1}) + \frac{2\theta^2\delta^2}{(1-\theta\delta)^2} D_h(w_0, x_k). \]
	Now we take $k = T \sim \text{Geom}(p)$, using Lemma \ref{lemma:fact} and noting that $w^+ = x_{T+1}$ and $w_0=x_0$, then we get
	\begin{eqnarray*}
		&&\E [f(w^+)-f(x)] = \E_k [f(x_{T+1})-f(x)] \\
		&\leq& \E D_{h}(x,x_T)-\left(1+\frac{\mu\theta/2}{1+\theta\delta}\right) D_{h}(x,x_{T+1}) + \frac{2\theta^2\delta^2}{(1-\theta\delta)^2} D_h(w_0, x_T) \\
		&\stackrel{\eqref{eq:fact-geom}}{=}& \E~ p D_{h}(x, x_0)- pD_{h}(x,x_{T+1})-\frac{\mu\theta/2}{1+\theta\delta} D_{h}(x,x_{T+1}) + \frac{2\theta^2\delta^2}{(1-\theta\delta)^2} \left[ (1-p)D_h(w_0, x_{T+1}) + p D_h(w_0, x_0) \right] \\
		&\leq& \E~ p D_{h}(x, w_0)- pD_{h}(x,w^+)-\frac{\mu\theta/2}{1+\theta\delta} D_{h}(x,w^+) + \frac{2p}{9}D_h(w_0, w^+) \\
		&\stackrel{\eqref{eq:div-eq}}{=}& p\dotprod{x-w_0, \nabla h(w^+)-\nabla h(w_0)}-\frac{7p}{9} D_h(w_0, w^+) - \frac{\mu\theta/2}{1+\theta\delta} D_{h}(x,w^+).
	\end{eqnarray*}
	Thus, Eq.~\eqref{eq:svrs-one} is proved.
\end{proof}

\begin{algorithm}[t]
	\caption{$\mathrm{SVRS}(f,w_0,\theta,p)$ (One step loop version)}
	\begin{algorithmic}[1]\label{algo:l-svrs}
		\STATE \textbf{Input:} $x_0 = w_0 \in\sR^d$
		\STATE \textbf{Parameters:} $p \in (0, 1), \theta>0$
		\STATE \textbf{Get} $\nabla f(w_0)$, and set $T \sim \mathrm{Geom}\left(p\right)$
		\FOR{$ k = 0, 1, 2, \dots, T$}
		\STATE Sample $i_k \sim \text{Unif}([n])$
		\STATE $x_{k+1} \approx \mathop{\arg\min}_{x \in \sR^d} A_{\theta}^k(x):=\dotprod{\nabla f_{i_k}(x_k)-[\nabla f_{i_k}(w_0)-\nabla f(w_0)], x-x_k} + D_{\color{red}{f_1 + \frac{1}{2\theta}\norm{\cdot}^2}}(x,x_k)$
		\ENDFOR
		\STATE \textbf{Output:} $x_{T+1}$
	\end{algorithmic}
\end{algorithm}

\begin{algorithm}[t]
	\caption{Accelerated SVRS}\label{algo:acc-svrp}
	\begin{algorithmic}[1]
		\STATE Input: $z_0 = y_0 \in\sR^d$
		\STATE Parameters: $p, \tau \in (0, 1), \alpha, \theta>0, K \in \{1,2,\dots\}$
		\FOR{$ k = 0,1,2,\dots, K-1$}
		\STATE $x_{k+1} = \tau z_k + (1 - \tau) y_k$
		\STATE $y_{k+1} = \mathrm{SVRS}(f,x_{k+1}, \theta, p)$ and $\gG_{k+1} = p\left[\nabla (f_1-f)(x_{k+1})-\nabla (f_1-f)(y_{k+1})+\frac{1}{\theta}\left(x_{k+1}-y_{k+1}\right)\right]$
		\STATE $z_{k+1} = \mathop{\arg\min}_{z\in\sR^d} \frac{1}{2\alpha}\norm{z -z_k}^2 + \dotprod{\gG_{k+1}, z} + \frac{3\mu}{20}\norm{z-y_{k+1}}^2 = $
		\ENDFOR
		\STATE Output: $y_{K}$
	\end{algorithmic}
\end{algorithm}

Now we give the core Lemma for acceleration SVRS, which is motivated from \citet{allen2018katyusha}.
\begin{lemma}
	Suppose in the step $k$ of Algorithm \ref{algo:acc-svrp} with parameter $\theta = \frac{\sqrt{p}}{4\delta}, \alpha \leq \frac{\theta}{2p\tau}$, and $\mathrm{SVRS}(f,x_{k+1}, \theta, p)$ satisfies Eq.~\eqref{eq:cond-app1} in each iteration. 
	Then for all $x \in \sR^d$ that is independent to indices $i_1,i_2,\dots,i_T$ in $\mathrm{SVRP}(f,x_{k+1}, \theta, p)$, we have that
	\begin{equation}\label{eq:acc-1}
		\E~ \frac{\alpha}{\tau} [f(y_{k+1})-f(x)] \leq \E~(1-\tau)\cdot \frac{\alpha}{\tau} [f(y_{k})-f(x)]+ \frac{\norm{x-z_k}^2}{2}-\left(\frac{1}{2}+\frac{3\mu\alpha}{20}\right)\norm{x-z_{k+1}}^2.
	\end{equation}
\end{lemma}

\begin{proof}
	Based on Lemma \ref{lemma:one-step-loop} and noting that $y_{k+1} = \mathrm{SVRS}(f,x_{k+1}, \theta, p)$, we get
	\begin{equation}\label{eq:svrs-one-1}
		\E [f(y_{k+1})-f(x)] \stackrel{\eqref{eq:svrs-one}}{\leq} \E p\dotprod{x-x_{k+1}, \nabla h(y_{k+1})-\nabla h(x_{k+1})}-\frac{7p}{9} D_h(x_{k+1}, y_{k+1}) - \frac{\mu\theta/2}{1+\theta\delta} D_{h}(x, y_{k+1})
	\end{equation}
	Then we can apply interpolation $z_k$ to derive
	\begin{eqnarray*}
	\E [f(y_{k+1})-f(x)] &\stackrel{\eqref{eq:svrs-one-1}}{\leq}& \E ~ p \dotprod{z_k-x_{k+1}, \nabla h(y_{k+1})-\nabla h(x_{k+1})} - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \\
	&&+p \dotprod{x-z_k, \nabla h(y_{k+1})-\nabla h(x_{k+1})} - \frac{\mu\theta/2}{1+\theta\delta} D_{h}(x, y_{k+1}) \\
	&=& \E~\frac{1-\tau}{\tau} \cdot p \dotprod{x_{k+1}-y_k, \nabla h(y_{k+1})-\nabla h(x_{k+1})} - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \\
	&&+p \dotprod{x-z_k, \nabla h(y_{k+1})-\nabla h(x_{k+1})} - \frac{\mu\theta/2}{1+\theta\delta} D_{h}(x, y_{k+1}) \\
	&\stackrel{\eqref{eq:svrs-one-1},x=y_k}{\leq}& \E~\frac{1-\tau}{\tau} \left[f(y_k)-f(y_{k+1}) - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \right] - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \\
	&&+p \dotprod{z_k - x, \nabla h(x_{k+1})-\nabla h(y_{k+1})} - \frac{\mu\theta/2}{1+\theta\delta} D_{h}(x, y_{k+1}) \\
	&\stackrel{\eqref{eq:div-con}}{\leq}& \E ~ \frac{1-\tau}{\tau} \left[f(y_k)-f(y_{k+1}) - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \right] - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \\
	&&+p \dotprod{z_k - x, \nabla h(x_{k+1})-\nabla h(y_{k+1})} - \frac{\mu(1-\theta\delta)}{4(1+\theta\delta)} \norm{x-y_{k+1}}^2 \\
	&\stackrel{\rom{1}}{\leq}& \E ~ \frac{1-\tau}{\tau} \left[f(y_k)-f(y_{k+1}) - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \right] - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \\
	&&+\dotprod{z_k - x, \gG_{k+1}} - \frac{3\mu}{20} \norm{x-y_{k+1}}^2 \\
	&\stackrel{\eqref{eq:aux}}{\leq}& \E ~ \frac{1-\tau}{\tau} \left[f(y_k)-f(y_{k+1}) - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \right] - \frac{7p}{9} D_h(x_{k+1}, y_{k+1}) \\
	&&+\frac{\alpha}{2}\norm{\gG_{k+1}}^2 +\frac{\norm{x-z_k}^2}{2\alpha}-\left(\frac{1}{2\alpha}+\frac{3\mu}{20}\right)\norm{x-z_{k+1}}^2,
	\end{eqnarray*}
	where $\rom{1}$ uses $\gG_{k+1} = p \left[h(x_{k+1})-h(y_{k+1})\right]$ and $\theta\delta \leq 1/4$.
	From Eq.~\eqref{eq:tf-2}, we have already know that
	\[ \norm{\gG_{k+1}}^2 = p^2 \norm{h(x_{k+1})-h(y_{k+1})}^2 \leq \frac{2(1+\theta\delta)p^2}{\theta}D_h(x_{k+1}, y_{k+1}). \]
	Therefore, after rearrangement, we get
	\begin{eqnarray*}
		\E~ \frac{\alpha}{\tau} [f(y_{k+1})-f(x)] &\leq& \E~(1-\tau) \cdot \frac{\alpha}{\tau} [f(y_{k})-f(x)]+ \frac{\norm{x-z_k}^2}{2}-\left(\frac{1}{2}+\frac{3\mu\alpha}{20}\right)\norm{x-z_{k+1}}^2 \\
		&& + \alpha\left(\frac{(1+\theta\delta)\alpha p^2}{\theta}-\frac{7p}{9\tau}\right)D_{h}(x_{k+1}, y_{k+1}).
	\end{eqnarray*}
	Based on $\theta\delta \leq 1/4$, we see that once $2\tau \alpha p\leq \theta$, Eq.~\eqref{eq:acc-1} holds.
\end{proof}

\begin{thm}
	Consider Accelerated SVRS with the following hyperparameters $p=\frac{1}{n}, \theta = \frac{1}{4\delta\sqrt{n}}$, $\tau= \min\left\{\frac{1}{4}, \frac{n^{1/4}}{8}\sqrt{\frac{\mu}{\delta}}\right\}$, $\alpha = \frac{\sqrt{n}}{8\delta\tau}$, and Eq.~\eqref{eq:cond-app1} is satisfied in  $\mathrm{SVRS}(f,x_{k+1}, \theta, p)$.	
	Then for any $\epsilon>0$, when 
	\[ k \geq K := \max\left\{4+8 n^{-1/4} \sqrt{\frac{\delta}{\mu}} \right\}\log\frac{2\left(1+\frac{\delta}{\mu\sqrt{n}}\right)[f(y_0)-f(x_*)]}{\epsilon},\]
	i.e., after $\tilde{\gO}\left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}\right)$ communications, we have the estimate for the function value to the solution $x_*$:
	\[ \E f(y_k)-f(x_*) \leq \epsilon. \]
\end{thm}
\begin{proof}
	Taking $x=x_*$ in Eq.~\eqref{eq:acc-1}, we get
	\[ \E~ \frac{\alpha}{\tau} [f(y_{k+1})-f(x_*)] +\left(\frac{1}{2}+\frac{3\mu\alpha}{20}\right) \norm{x_*-z_{k+1}}^2 \leq \E~(1-\tau)\cdot \frac{\alpha}{\tau} [f(y_{k})-f(x_*)] + \frac{\norm{x_*-z_k}^2}{2}.  \]
	Denote 
	\[ \Phi_k = [f(y_{k})-f(x_*)] + \tau\left(\frac{1}{2\alpha}+\frac{3\mu}{20}\right)\norm{x_*-z_{k}}^2. \]
	We obtain
	\[ \E\Phi_{k+1} \leq \max\left\{1-\tau, \left(1+\frac{\mu\sqrt{n}}{\delta}\cdot \frac{3}{80\tau} \right)^{-1}\right\}\E\Phi_k. \]
	\begin{itemize}
		\item When $\tau= \frac{1}{4} \leq \frac{1}{8}n^{1/4}\sqrt{\frac{\mu}{\delta}}$, then we have that
		\[ \left(1-\tau\right) \left(1+\frac{\mu\sqrt{n}}{\delta}\cdot \frac{3}{80\tau} \right) \geq \left(1-\tau\right) \left(1+ \frac{3}{20\tau} \right) \geq 1 \Rightarrow \E\Phi_{k+1} \leq \left(1-\frac{1}{4}\right)\E\Phi_k. \]
		\item When $\tau=\frac{n^{1/4}}{8}\sqrt{\frac{\mu}{\delta}} \leq \frac{1}{4}$, we get
		\[ t:= \frac{\mu\sqrt{n}}{\delta}\cdot \frac{3}{80\tau} = \frac{3n^{1/4}}{10} \sqrt{\frac{\mu}{\delta}} \leq \frac{3}{5} \Rightarrow \frac{1}{1+t} \leq 1-\frac{5t}{8} \Rightarrow \E\Phi_{k+1} \leq \left(1-\frac{n^{1/4}}{8} \sqrt{\frac{\mu}{\delta}} \right)\E\Phi_k. \]
	\end{itemize}
	Therefore, we finally obtain
	\[ \E\Phi_{k+1} \leq \max\left\{1-\frac{1}{4}, 1-\frac{n^{1/4}}{8} \sqrt{\frac{\mu}{\delta}} \right\}\E\Phi_k. \]
	Note that 
	\begin{eqnarray*}
		\Phi_0 &=& [f(y_0)-f(x_*)] + \tau\left(\frac{1}{2\alpha}+\frac{3\mu}{20}\right)\norm{x_*-y_0}^2 \\
		&=& [f(y_0)-f(x_*)] + \left(\frac{8\delta\tau^2}{\sqrt{n}\mu}+0.3\tau\right)\frac{\mu}{2}\norm{x_*-y_0}^2 \leq 2[f(y_0)-f(x_*)]. 
	\end{eqnarray*}
	To obtain $\epsilon$-error solution, we need 
	\[ k \geq K = \max\left\{4+8 n^{-1/4} \sqrt{\frac{\delta}{\mu}} \right\}\log\frac{2[f(y_0)-f(x_*)]}{\epsilon}. \]
	Note that Algorithm $\mathrm{SVRP}(f,x_{k+1}, \theta, p)$ require $\Theta(n)$ communication in expectation when $p=1/n$. Thus the total communication complexity is $\tilde{\gO}\left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}\right)$.
\end{proof}


% \subsection{Acceleration 2}
% Catalyst SVRP: the communication is the same as \citet[Theorem 3]{khaled2022faster}:
% \[ \tilde{\gO}\left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}\right). \]
% The exact complexity is
% \[  \gO\left[\left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}\right)
% \log\frac{\left(1+\frac{\delta}{\mu\sqrt{n}}\right)[f(x_0)-f(x_*)]}{\epsilon} \textcolor{red}{\log\left(1+\frac{\delta}{\mu\sqrt{n}}\right)} \right].
% \]
% \begin{remark}
% 	Indeed, compared to \citet{khaled2022faster}, the leading term is the same, but our hidden term is better than theirs with a factor of $\log \left(\frac{L}{\mu} \right)$, since our results directly apply to the function gap.
% \end{remark}


\begin{remark}
    Though our results are roughly the same as the communication complexity obtained by \citet{khaled2022faster}, we have the following advantage:
    \begin{itemize}
        \item \textbf{Inexact proximal Step.} \citet[Theorem 3]{khaled2022faster} requires exact stochastic proximal operator evaluation, though they mention that this is only done for the convenience of analysis, a concrete analysis is required in practice. 
        Our framework allows approximated solutions in each local proximal step, and the approximation criterion Eq.~\eqref{eq:cond-app1} is error-independent, i.e., independent of the final error $\epsilon$. 
        Since the local proximal function is strongly convex, we could solve the problem in a few steps.
        \item \textbf{Smoothness independent communication complexity.} As shown in the proof of \citet[Theorem 3]{khaled2022faster}, even if an exact proximal step is allowed, the Catalyst framework would introduce the smooth coefficient of function $f$ in the final communication iterations, though only in a log scale, but our directly accelerated results do not have such a dependence in communication rounds.
        \item \textbf{Function gap bounds.} Compared to \citet[Theorem 2]{khaled2022faster}, which only applied to distance to the optimal point: $\norm{x_k-x_*}^2$, our results of function gap $f(x_k)-f(x_*)$ are stronger due to the strongly-convex property: $f(x)-f(x_*) \geq \frac{\mu}{2}\norm{x_k-x_*}^2$. 
        However, the reverse may be loose since we do not assume the smoothness of $f(\cdot)$ or the smoothness coefficient is huge ($L \gg \delta \geq \mu$).
    \end{itemize}
\end{remark}

For completion, we also compute total gradient calls when $f_1(\cdot)$ is $L$-smooth:
To give an approximate solution, each local proximal step needs to satisfy Eq.~\eqref{eq:cond-app1}.
While the objective $A_{\theta}^k(x)$ is $\left(\frac{1}{\theta}-\delta\right)$ strongly-convex and $\left(\frac{1}{\theta}+L\right)$-smooth.
Thus, by accelerating methods, we get a suitable solution after 
\[ T = \tilde{\gO}\left(\sqrt{\frac{1+\theta L}{1-\theta\delta}}\right) = \tilde{\gO}\left(1+n^{-1/4}\sqrt{\frac{L}{\delta}}\right). \]
Hence, the total number of gradients calls is
\[ \tilde{\gO}(KT) = \tilde{\Theta}\left[ \left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}\right)\left(1+n^{-1/4}\sqrt{\frac{L}{\delta}}\right)\right] =\tilde{\gO} \left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}+n^{3/4}\sqrt{\frac{L}{\delta}}+ \sqrt{\frac{nL}{\mu}}\right). \]
Noting that generally $\delta \in [\mu, L]$, we discuss the following two cases.
\begin{itemize}
	\item When $\delta=\Theta(\mu), \Theta(L)$, we get the gradient complexity is
	\[ \gO\left(n+n^{3/4}\sqrt{\frac{L}{\mu}}\right), \]
	which matches the lower bound of the average smooth setting.
	\item When $\delta=\Theta(\sqrt{\mu L})$, we get the gradient complexity is
	\[ \gO\left(n + \sqrt{\frac{nL}{\mu}}\right). \]
	which even recovers the lower bound of the smooth setting!
	\dachao{Is it an interesting finding?}
\end{itemize}

\renewcommand{\arraystretch}{1.75}
\begin{table*}[h]
	\centering
	\caption{Current best complexity with $\delta$-similarity for the strongly-convex objective.}
	%	\scriptsize 
	\begin{threeparttable}
		\begin{tabular}{|c|c|c|c|}
			\hline
			&\textbf{Method/Reference} & \textbf{Communication complexity} & \textbf{Assumptions} \\
			\hline
			\multirow{2}{*}{No sampling} & AccExtragradient\cite{kovalev2022optimal} & $\gO \left( n\sqrt{\frac{\delta}{\mu}} \log \frac{1}{\varepsilon} \right)$  & SS for $f_1$ \\
			\cline{2-4}
			&Lower bound\cite{arjevani2015communication} & $\Omega \left( n\sqrt{\frac{\delta}{\mu}} \log \frac{1}{\varepsilon} \right)$ & SS for $f_i$s \\
			\hline
			\multirow{4}{*}{Client sampling} & SVRP\cite{khaled2022faster} & $\gO \left(\left(n+\frac{\delta^2}{\mu^2}\right) \log \frac{1}{\varepsilon} \right)$ & SC for $f_i$s, AveSS \\
			\cline{2-4}
			& Catalyzed SVRP\cite{khaled2022faster} & $\gO \left(\left(n+n^{3/4}\sqrt{\frac{\delta}{\mu}}\right) \log \frac{1}{\varepsilon} \;\myred{ \log\frac{L}{\mu}}\right)$\tnote{{\color{blue}(1)}} \quad \qquad & SC for $f_i$s, AveSS \\
			\cline{2-4}
			& SVRS(This paper) & $\gO \left(\left(n+\sqrt{n} \cdot\frac{\delta}{\mu}\right) \log \frac{1}{\varepsilon} \right)$ & SS for $f_1$, AveSS \\
			\cline{2-4}
			& AccSVRS(This paper) & $\gO \left(\left(n+n^{3/4} \sqrt{\frac{\delta}{\mu}}\right) \log \frac{1}{\varepsilon} \right)$ & SS for $f_1$, AveSS \\
			\hline
		\end{tabular}   
		\begin{tablenotes}
			{\small
				\item [] \tnote{{\color{blue}(1)}} The additional term $\log\frac{L}{\mu}$ comes from the Catalyst framework, see \cite[Appendix G.1]{khaled2022faster} for detail.
				\item [] {\em Notation:} $\delta$=similarity parameter(both for AveSS or SS), $L$=smoothness constant of $f$, $\mu$=strong convexity constant of $f$(or $f_i$s), $\varepsilon$=accuracy of the solution. 
				\item [] {\em Abbreviation:}	SC=strongly-convex, SS=second-oder similarity, AveSS=average SS. 
%				, $R_0 := \|x^0 - x^* \|$, $\Delta F_0 :+ r(x^0) - r(x^*)$.     
			}
		\end{tablenotes}    
	\end{threeparttable}
\end{table*}


\def\hardr{{r}}
\def\hardf{f^{\mathrm{h}}}
\def\harddim{{m}}
\def\hardc{{c}}
\def\hardzeta{{\zeta}}
\def\subspace{{\gF}}

\renewcommand{\arraystretch}{1}
\section{Lower Bound}\label{sec:lower}
In this section, we establish the lower bound of the communication complexity, which match the upper bound of Accelerated SVRS.

\subsection{Definition of Algorithms}

The proximal operator is defined as $\prox_{f}^\gamma (\vx) := \argmin_{\vu} \left\{ f (\vu) + \frac{1}{2\gamma} \norm{\vx - \vu}^2 \right\}$.

\subsection{Construction of the Hard Instance}
To construct the hard instance, we follow the framework of \citet{han2021lower} and consider the following class of matrices
\begin{align}\label{eq:mat_B}
    \mB(m, \hardzeta ) = 
    \begin{bmatrix}
    % \hardzeta & & & & \\
    1 & -1 & & & \\
     & 1 & -1 & & \\
     & & \ddots & \ddots & \\
     & & & 1 & -1 \\
     & & & & \hardzeta \\
    \end{bmatrix}
    \in \sR^{m \times m}.
\end{align}
The class of matrix is also used in \hyz{add citation}.
Moreover, we define
\begin{align*}
    \mA(m, \hardzeta) := \mB(m, \hardzeta)^\top \mB(m, \hardzeta)
    := \begin{bmatrix}
    % \hardzeta^2 + 
    1 & -1 & & & \\
    -1 & 2 & -1 & & \\
     & \ddots & \ddots & \ddots & \\
     & & -1 & 2 & -1 & \\
     & & & -1 & \hardzeta^2 + 1 
    \end{bmatrix} 
    \in \sR^{m \times m},
\end{align*}
which is the widely-used tridiagonal matrix in the analysis of lower bounds for convex optimization \hyz{add citation}. 

(The spirit of the construction.)



Denote the $l$-th row of $\mB(\harddim, \hardzeta)$ as $ \vb_l(\harddim, \hardzeta)^\top$.
To construct the hard instance, we partition the row vectors of $\mB(\harddim, \hardzeta)$
according to the index sets 
$\gL_i = \{ l: 1 \le l \le \harddim,\, l \equiv i-1 \,(\mathrm{mod} \ n ) ) \}$.
The $i$-th component is
constructed in terms of
the vectors $\vb_l (\harddim, \hardzeta)$ with the index $l$ in $\gL_i$.
% $\{ \vb_l (\harddim, \hardzeta): l \in \gL_i  \}$.
Speicially, we consider the following problem
\begin{align*}
    \min_{\vx \in \sR^\harddim}\, \hardr (\vx; \harddim, \hardzeta, \hardc) := \frac{1}{n} \sum_{i=1}^n \hardr_i (\vx; \harddim, \hardzeta, \hardc),
\end{align*}
where
\begin{align*}
     & \hardr_i(\vx; \harddim, \hardzeta, \hardc) 
     % \\
     % & =
    \begin{cases}
        \frac{n}{2} \sum\limits_{l \in \gL_i} \norm{ \vb_{l}(\harddim, \hardzeta)^{\top} \vx }^2
        + \frac{\hardc}{2} \norm{\vx}^2
        - n \dotprod{\ve_1, \vx},
        %\qquad \qquad 
        & \text{ for } i = 1, \\
        \frac{n}{2} \sum\limits_{l \in \gL_i} \norm{ \vb_{l}(\harddim, \hardzeta)^{\top} \vx }^2
        + \frac{\hardc}{2} \norm{\vx}^2,
        %\qquad \qquad \qquad \qquad \qquad \qquad \qquad
        & \text{ for } i = 2, 3, \dots, n.
    \end{cases}
\end{align*}
Here $\ve_1$ denotes the unit vector with the first element equal to $1$ and others equal to $0$.
Then one can check $\hardr$ is of the form
\begin{align*}
    \hardr(\vx; \harddim, \hardzeta, \hardc)
    = \frac{1}{2}\, \vx^\top \mA(\harddim, \hardzeta)\, \vx + \frac{c}{2} \norm{\vx}^2 - \dotprod{\ve_1, \vx},
\end{align*}
because $\mA(\harddim, \hardzeta) = \mB(\harddim, \hardzeta)^\top \mB(\harddim, \hardzeta) = \sum_{l=1}^\harddim \vb_l (\harddim, \hardzeta) \vb_l (\harddim, \hardzeta)^\top$.
Clearly, $\hardr$ is $\hardc$-strongly convex.
We can also determine the AveSS parameter as follows.

\begin{prop}\label{prop:hard_aveSS}
    Suppose that $0 < \hardzeta \le \sqrt{2}$ and $\harddim \ge 3$. Then the class of function $\{ \hardr_i \}_{i=1}^n$ is $\sqrt{ 8n + 12 }$-Ave SS. 
    % \begin{align*}
    %     \delta = .
    % \end{align*}
\end{prop}

Define the subspaces $\{ \subspace_k \}_{k=0}^\harddim$ as
\begin{align}\label{eq:subspace}
\subspace_k = 
\begin{cases}
\mathrm{span} \{ \ve_1, \ve_{2}, \dots, \ve_{k}\}, & \text{for } 1 \le k \le m, \\
 \{\vzero\}, & \text{for } k=0,
\end{cases}
\end{align}
where $\ve_i \in \sR^\harddim$ denotes the unit vector with the $i$-th element equal to $1$ and others equal to $0$.

The next lemma is fundamental to our analysis, which guarantees that only a specific component is sampled or the full gradient is calculated, can we expand the subspace of the historical points by at most one dimension.

\begin{lemma}[{\citet[Lemma~6.1]{han2021lower}}]\label{lem:hard_expand}
    Suppose that $n \ge 2$ and $\vx \in \subspace_k$ for some $0 \le k < m$. Then for any $\gamma > 0$, we have\footnote{Our lemma corresponds to the convex part of Lemma~6.1 in \citet{han2021lower}.}
    \begin{align*}
        \nabla \hardr_i(\vx),\, \prox_{\hardr_{i}}^{\gamma} (\vx)\in 
        \begin{cases}
        \subspace_{k+1}, & \text{ if } i \equiv k + 1 (\bmod ~n), \\
        \subspace_{k}, & \text{ otherwise}.
        \end{cases}
    \end{align*}
Here we omit the parameters of ${r}_i$ to simplify the notation.
\end{lemma}

Now we properly scale the function class $\{ r_i \}_{i=1}^n$ such that it satisfies Assumptions~\ref{ass:sc} and \ref{ass:sos}.
Specially, we consider the following problem
\begin{equation}\label{eq:hard_scale}
\begin{aligned}
    & \qquad \min_{\vx \in \harddim } \hardf (\vx) :=  \frac{1}{n} \sum_{i=1}^n \hardf_i(\vx) \quad  \text{where} \quad \hardf_i(\vx):= \lambda \, \hardr( \vx / \beta; \harddim, \hardzeta, \hardc), \\
    & \lambda = \frac{4 \Delta}{\rho {-} 1},\, 
    \beta = \frac{4}{\rho} \sqrt{ \frac{\Delta}{\mu (\rho {-} 1) } }, \,
    \hardzeta = \sqrt{ \frac{2}{1{+}\rho} } \,
    % \hardc = \frac{ 2 \mu \sqrt{2n+3} }{\delta}
    \text{ and }\, \hardc = \frac{4}{ \rho^2 {-} 1}
    \ \text{with} \ \rho = \sqrt{ \frac{2 \delta / \mu }{ \sqrt{2n{+}3} } }.
\end{aligned}
\end{equation}

\begin{prop}\label{prop:hard_scale_property}
The problem defined in \eqref{eq:hard_scale} has the following properties.
\begin{enumerate}
    \item $\hardf$ is $\mu$-strongly convex and $\{ \hardf_i \}_{i=1}^n$ is $\delta$-ave SS. \label{prop:hard_scale_property1}
    \item The minimizer of $\hardf$ is $\vx_* = $ and $\hardf(\vzero) - \hardf(\vx_*) = \Delta$. \label{prop:hard_scale_property2}
    \item For $0 \le k \le m-1$, we have \label{prop:hard_scale_property3}
    \begin{align*}
        \min_{\vx \in \subspace_{k}} \hardf(\vx) - \min_{\vx \in \sR^\harddim} \hardf(\vx) \ge .
    \end{align*}
\end{enumerate}
\end{prop}

\bibliography{reference}
\bibliographystyle{plainnat}

\newpage

\appendix
\section{Auxiliary Results}
\begin{prop}
	Given a differentiable function $h\colon \sR^d \to \sR$, we have the following equality:
	\begin{equation}\label{eq:div-eq}
	\dotprod{x-y,\nabla h(y)-\nabla h(z)} = D_h(x,z)-D_h(x,y)-D_h(y,z), \forall x,y,z \in \sR^d.
	\end{equation}
\end{prop}
\begin{proof}
	\begin{eqnarray*}
		D_h(x,z)-D_h(x,y)-D_h(y,z) &=& \left[h(x)-h(z) - \dotprod{\nabla h(z), x-z}\right] -\left[h(x)-h(y) - \dotprod{\nabla h(y), x-y}\right] \\
		&&-\left[h(y)-h(z) - \dotprod{\nabla h(z), y-z}\right] \\
		&=& -\dotprod{\nabla h(z), x-y} + \dotprod{\nabla h(y), x-y}=\dotprod{x-y, \nabla h(y)-\nabla h(z)}.
	\end{eqnarray*}
\end{proof}

\begin{lemma}[{\citet[Fact 2.3]{allen2018katyusha}}]\label{lemma:fact}
	Given any sequence $D_0, D_1, \dots$ of reals, if $N\sim \text{Geom}(p)$, then
	\begin{equation}\label{eq:fact-geom}
	\E_N[D_N - D_{N+1}] = p \E[D_0-D_{N+1}], \E_N[D_N] = (1-p)\E[D_{N+1}] + pD_0
	\end{equation}
\end{lemma}

\begin{lemma}[{\citet[Lemma 2.4]{allen2018katyusha}}]
	If $g(\cdot)$ is proper convex and $\sigma$-strongly convex and 
	$z_{k+1} = \mathop{\arg\min}_{z\in\sR^d} \frac{1}{2\alpha}\norm{z -z_k}^2 + \dotprod{\xi, z} + g(z)$, then for every $x \in \sR^d$, we have
	\begin{equation}\label{eq:aux}
	\dotprod{\xi,z_k-x}+g(z_{k+1})-g(x) \leq \frac{\alpha}{2}\norm{\xi}^2+\frac{\norm{x-z_k}^2}{2\alpha}-\frac{(1+\sigma\alpha)\norm{x-z_{k+1}}^2}{2\alpha}.
	\end{equation}
\end{lemma}


\input{append_lower}

%\cellcolor{bgcolor2}{This paper}



% \end{document}
